Cosmic ray production in superbubbles

We compute the production of cosmic rays in the dynamical superbubble produced by a cluster of massive stars. Stellar winds, supernova remnants and turbulence are found to accelerate particles so efficiently that the nonlinear feedback of the particles must be taken into account in order to ensure that the energy balance is not violated. High energy particles do not scatter efficiently on the turbulence and escape quickly after each supernova explosion, which makes both their intensity inside the bubble and injection in the interstellar medium intermittent. On the other hand, the stochastic acceleration of low energy particles hardens the spectra at GeV energies. Because cosmic rays damp the turbulence cascade, this hardening is less pronounced when nonlinearities are taken into account. Nevertheless, spectra with hard components extending up to 1 to 10 GeV and normalised to an energy density of 1 to 100 eV cm$^{-3}$ are found to be typical signatures of cosmic rays produced in superbubbles. Efficient shock reacceleration within compact clusters is further shown to produce hard, slightly concave spectra, while the presence of a magnetised shell is shown to enhance the confinement of cosmic rays in the bubble and therefore the collective plasma effects acting on them. We eventually estimate the overall contribution of superbubbles to the galactic cosmic ray content and show typical gamma-ray spectra expected from hadronic interactions in superbuble shells. In both cases, a qualitative agreement with observations is obtained.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
